Alpha-Fair Routing in Urban Air Mobility with Risk-Aware Constraints

In the vision of urban air mobility, air transport systems serve the demands of urban communities by routing flight traffic in networks formed by vertiports and flight corridors. We develop a routing algorithm to ensure that the air traffic flow fairly serves the demand of multiple communities subject to stochastic network capacity constraints. This algorithm guarantees that the flight traffic volume allocated to different communities satisfies the \emph{alpha-fairness conditions}, a commonly used family of fairness conditions in resource allocation. It further ensures robust satisfaction of stochastic network capacity constraints by bounding the coherent risk measures of capacity violation. We prove that implementing the proposed algorithm is equivalent to solving a convex optimization problem. We demonstrate the proposed algorithm using a case study based on the city of Austin. Compared with one that maximizes the total served demands, the proposed algorithm promotes even distributions of served demands for different communities.

==> numerical/data/cvar_alp10.dat <==
x y label
0.100000000000000	153	1
0.100000000000000	176	1
0.100000000000000	171	1
0.100000000000000	317	1
0.100000000000000	285	1
0.100000000000000	171	1
0.100000000000000	416	1
0.100000000000000	171	1
0.100000000000000	203	1
0.100000000000000	151	1
0.100000000000000	171	1
0.100000000000000	302	1
0.100000000000000	151	1
0.100000000000000	200	1
0.100000000000000	356	1
0.100000000000000	267	1
0.100000000000000	203	1
0.100000000000000	200	1
0.100000000000000	140	1
0.100000000000000	200	1
0.100000000000000	281	1
0.100000000000000	151	1
0.100000000000000	281	1
0.100000000000000	151	1
0.100000000000000	152	1
0.100000000000000	371	1
0.100000000000000	272	1
0.100000000000000	223	1
0.100000000000000	231	1
0.100000000000000	130	1
0.100000000000000	231	1
0.100000000000000	152	1
0.100000000000000	380	1
0.100000000000000	291	1
0.100000000000000	151	1
0.100000000000000	320	1
0.100000000000000	151	1
0.100000000000000	291	1
0.100000000000000	368	1
0.100000000000000	398	1
0.100000000000000	156	1
0.100000000000000	202	1
0.100000000000000	222	1
0.100000000000000	142	1
0.100000000000000	200	1
0.100000000000000	153	1
0.300000000000000	149	1
0.300000000000000	172	1
0.300000000000000	168	1
0.300000000000000	313	1
0.300000000000000	275	1
0.300000000000000	168	1
0.300000000000000	404	1
0.300000000000000	168	1
0.300000000000000	200	1
0.300000000000000	149	1
0.300000000000000	168	1
0.300000000000000	299	1
0.300000000000000	149	1
0.300000000000000	197	1
0.300000000000000	351	1
0.300000000000000	262	1
0.300000000000000	200	1
0.300000000000000	197	1
0.300000000000000	137	1
0.300000000000000	197	1
0.300000000000000	276	1
0.300000000000000	146	1
0.300000000000000	276	1
0.300000000000000	146	1
0.300000000000000	148	1
0.300000000000000	364	1
0.300000000000000	269	1
0.300000000000000	219	1
0.300000000000000	226	1
0.300000000000000	129	1
0.300000000000000	226	1
0.300000000000000	148	1
0.300000000000000	373	1
0.300000000000000	286	1
0.300000000000000	149	1
0.300000000000000	315	1
0.300000000000000	149	1
0.300000000000000	286	1
0.300000000000000	364	1
0.300000000000000	393	1
0.300000000000000	154	1
0.300000000000000	198	1
0.300000000000000	218	1
0.300000000000000	139	1
0.300000000000000	197	1
0.300000000000000	149	1
0.500000000000000	148	1
0.500000000000000	170	1
0.500000000000000	165	1
0.500000000000000	306	1
0.500000000000000	275	1
0.500000000000000	165	1
0.500000000000000	402	1
0.500000000000000	165	1
0.500000000000000	196	1
0.500000000000000	146	1
0.500000000000000	165	1
0.500000000000000	292	1
0.500000000000000	146	1
0.500000000000000	193	1
0.500000000000000	344	1
0.500000000000000	258	1
0.500000000000000	196	1
0.500000000000000	193	1
0.500000000000000	135	1
0.500000000000000	193	1
0.500000000000000	271	1
0.500000000000000	145	1
0.500000000000000	271	1
0.500000000000000	145	1
0.500000000000000	146	1
0.500000000000000	358	1
0.500000000000000	263	1
0.500000000000000	215	1
0.500000000000000	223	1
0.500000000000000	126	1
0.500000000000000	223	1
0.500000000000000	146	1
0.500000000000000	367	1
0.500000000000000	281	1
0.500000000000000	146	1
0.500000000000000	309	1
0.500000000000000	146	1
0.500000000000000	281	1
0.500000000000000	356	1
0.500000000000000	384	1
0.500000000000000	151	1
0.500000000000000	195	1
0.500000000000000	214	1
0.500000000000000	137	1
0.500000000000000	193	1
0.500000000000000	148	1
0.700000000000000	143	1
0.700000000000000	165	1
0.700000000000000	160	1
0.700000000000000	297	1
0.700000000000000	267	1
0.700000000000000	160	1
0.700000000000000	390	1
0.700000000000000	160	1
0.700000000000000	190	1
0.700000000000000	142	1
0.700000000000000	160	1
0.700000000000000	283	1
0.700000000000000	142	1
0.700000000000000	187	1
0.700000000000000	334	1
0.700000000000000	250	1
0.700000000000000	190	1
0.700000000000000	187	1
0.700000000000000	131	1
0.700000000000000	187	1
0.700000000000000	263	1
0.700000000000000	141	1
0.700000000000000	263	1
0.700000000000000	141	1
0.700000000000000	142	1
0.700000000000000	347	1
0.700000000000000	255	1
0.700000000000000	209	1
0.700000000000000	216	1
0.700000000000000	122	1
0.700000000000000	216	1
0.700000000000000	142	1
0.700000000000000	356	1
0.700000000000000	272	1
0.700000000000000	142	1
0.700000000000000	300	1
0.700000000000000	142	1
0.700000000000000	272	1
0.700000000000000	345	1
0.700000000000000	372	1
0.700000000000000	146	1
0.700000000000000	189	1
0.700000000000000	208	1
0.700000000000000	133	1
0.700000000000000	187	1
0.700000000000000	143	1
0.900000000000000	137	1
0.900000000000000	158	1
0.900000000000000	154	1
0.900000000000000	287	1
0.900000000000000	252	1
0.900000000000000	154	1
0.900000000000000	370	1
0.900000000000000	154	1
0.900000000000000	183	1
0.900000000000000	137	1
0.900000000000000	154	1
0.900000000000000	274	1
0.900000000000000	137	1
0.900000000000000	180	1
0.900000000000000	322	1
0.900000000000000	240	1
0.900000000000000	183	1
0.900000000000000	180	1
0.900000000000000	125	1
0.900000000000000	180	1
0.900000000000000	253	1
0.900000000000000	134	1
0.900000000000000	253	1
0.900000000000000	134	1
0.900000000000000	135	1
0.900000000000000	334	1
0.900000000000000	246	1
0.900000000000000	201	1
0.900000000000000	207	1
0.900000000000000	118	1
0.900000000000000	207	1
0.900000000000000	135	1
0.900000000000000	342	1
0.900000000000000	262	1
0.900000000000000	137	1
0.900000000000000	288	1
0.900000000000000	137	1
0.900000000000000	262	1
0.900000000000000	333	1
0.900000000000000	360	1
0.900000000000000	142	1
0.900000000000000	181	1
0.900000000000000	199	1
0.900000000000000	128	1
0.900000000000000	180	1
0.900000000000000	137	1

==> numerical/data/cvar_maxsum.dat <==
x y label
0.100000000000000	150	2
0.100000000000000	217	2
0.100000000000000	200	2
0.100000000000000	386	2
0.100000000000000	360	2
0.100000000000000	200	2
0.100000000000000	477	2
0.100000000000000	200	2
0.100000000000000	267	2
0.100000000000000	200	2
0.100000000000000	200	2
0.100000000000000	400	2
0.100000000000000	200	2
0.100000000000000	200	2
0.100000000000000	400	2
0.100000000000000	267	2
0.100000000000000	267	2
0.100000000000000	200	2
0.100000000000000	194	2
0.100000000000000	200	2
0.100000000000000	211	2
0.100000000000000	187	2
0.100000000000000	211	2
0.100000000000000	187	2
0.100000000000000	80	2
0.100000000000000	400	2
0.100000000000000	300	2
0.100000000000000	300	2
0.100000000000000	280	2
0.100000000000000	24	2
0.100000000000000	280	2
0.100000000000000	80	2
0.100000000000000	400	2
0.100000000000000	394	2
0.100000000000000	200	2
0.100000000000000	369	2
0.100000000000000	200	2
0.100000000000000	394	2
0.100000000000000	511	2
0.100000000000000	486	2
0.100000000000000	200	2
0.100000000000000	200	2
0.100000000000000	200	2
0.100000000000000	117	2
0.100000000000000	200	2
0.100000000000000	150	2
0.300000000000000	149	2
0.300000000000000	215	2
0.300000000000000	197	2
0.300000000000000	379	2
0.300000000000000	353	2
0.300000000000000	197	2
0.300000000000000	467	2
0.300000000000000	197	2
0.300000000000000	262	2
0.300000000000000	197	2
0.300000000000000	197	2
0.300000000000000	393	2
0.300000000000000	197	2
0.300000000000000	197	2
0.300000000000000	393	2
0.300000000000000	262	2
0.300000000000000	262	2
0.300000000000000	197	2
0.300000000000000	189	2
0.300000000000000	197	2
0.300000000000000	211	2
0.300000000000000	185	2
0.300000000000000	211	2
0.300000000000000	185	2
0.300000000000000	78	2
0.300000000000000	393	2
0.300000000000000	295	2
0.300000000000000	295	2
0.300000000000000	274	2
0.300000000000000	25	2
0.300000000000000	274	2
0.300000000000000	78	2
0.300000000000000	393	2
0.300000000000000	385	2
0.300000000000000	197	2
0.300000000000000	364	2
0.300000000000000	197	2
0.300000000000000	385	2
0.300000000000000	500	2
0.300000000000000	479	2
0.300000000000000	197	2
0.300000000000000	197	2
0.300000000000000	197	2
0.300000000000000	115	2
0.300000000000000	197	2
0.300000000000000	149	2
0.500000000000000	147	2
0.500000000000000	211	2
0.500000000000000	193	2
0.500000000000000	372	2
0.500000000000000	347	2
0.500000000000000	193	2
0.500000000000000	460	2
0.500000000000000	193	2
0.500000000000000	258	2
0.500000000000000	193	2
0.500000000000000	193	2
0.500000000000000	386	2
0.500000000000000	193	2
0.500000000000000	193	2
0.500000000000000	386	2
0.500000000000000	258	2
0.500000000000000	258	2
0.500000000000000	193	2
0.500000000000000	186	2
0.500000000000000	193	2
0.500000000000000	206	2
0.500000000000000	181	2
0.500000000000000	206	2
0.500000000000000	181	2
0.500000000000000	77	2
0.500000000000000	386	2
0.500000000000000	290	2
0.500000000000000	290	2
0.500000000000000	270	2
0.500000000000000	24	2
0.500000000000000	270	2
0.500000000000000	77	2
0.500000000000000	386	2
0.500000000000000	379	2
0.500000000000000	193	2
0.500000000000000	358	2
0.500000000000000	193	2
0.500000000000000	379	2
0.500000000000000	492	2
0.500000000000000	470	2
0.500000000000000	193	2
0.500000000000000	193	2
0.500000000000000	193	2
0.500000000000000	113	2
0.500000000000000	193	2
0.500000000000000	147	2
0.700000000000000	141	2
0.700000000000000	204	2
0.700000000000000	187	2
0.700000000000000	361	2
0.700000000000000	337	2
0.700000000000000	187	2
0.700000000000000	446	2
0.700000000000000	187	2
0.700000000000000	250	2
0.700000000000000	187	2
0.700000000000000	187	2
0.700000000000000	374	2
0.700000000000000	187	2
0.700000000000000	187	2
0.700000000000000	374	2
0.700000000000000	250	2
0.700000000000000	250	2
0.700000000000000	187	2
0.700000000000000	181	2
0.700000000000000	187	2
0.700000000000000	199	2
0.700000000000000	176	2
0.700000000000000	199	2
0.700000000000000	176	2
0.700000000000000	75	2
0.700000000000000	374	2
0.700000000000000	281	2
0.700000000000000	281	2
0.700000000000000	262	2
0.700000000000000	22	2
0.700000000000000	262	2
0.700000000000000	75	2
0.700000000000000	374	2
0.700000000000000	368	2
0.700000000000000	187	2
0.700000000000000	346	2
0.700000000000000	187	2
0.700000000000000	368	2
0.700000000000000	477	2
0.700000000000000	455	2
0.700000000000000	187	2
0.700000000000000	187	2
0.700000000000000	187	2
0.700000000000000	109	2
0.700000000000000	187	2
0.700000000000000	141	2
0.900000000000000	137	2
0.900000000000000	197	2
0.900000000000000	180	2
0.900000000000000	347	2
0.900000000000000	323	2
0.900000000000000	180	2
0.900000000000000	428	2
0.900000000000000	180	2
0.900000000000000	240	2
0.900000000000000	180	2
0.900000000000000	180	2
0.900000000000000	360	2
0.900000000000000	180	2
0.900000000000000	180	2
0.900000000000000	360	2
0.900000000000000	240	2
0.900000000000000	240	2
0.900000000000000	180	2
0.900000000000000	173	2
0.900000000000000	180	2
0.900000000000000	192	2
0.900000000000000	170	2
0.900000000000000	192	2
0.900000000000000	170	2
0.900000000000000	72	2
0.900000000000000	360	2
0.900000000000000	270	2
0.900000000000000	270	2
0.900000000000000	252	2
0.900000000000000	22	2
0.900000000000000	252	2
0.900000000000000	72	2
0.900000000000000	360	2
0.900000000000000	353	2
0.900000000000000	180	2
0.900000000000000	333	2
0.900000000000000	180	2
0.900000000000000	353	2
0.900000000000000	458	2
0.900000000000000	438	2
0.900000000000000	180	2
0.900000000000000	180	2
0.900000000000000	180	2
0.900000000000000	105	2
0.900000000000000	180	2
0.900000000000000	137	2

==> numerical/data/tv_alp10.dat <==
d1 d2 d3 d4 d5 d6 d7 d8 d9
147	138	133	128	126	124	123	121	121
169	159	152	147	145	143	141	140	140
164	154	148	144	141	139	137	136	136
305	286	275	268	261	257	254	251	251
274	257	243	235	235	231	225	226	226
164	154	148	144	141	139	137	136	136
400	375	357	346	343	337	330	330	330
164	154	148	144	141	139	137	136	136
195	183	175	171	167	164	162	161	161
145	136	131	128	124	122	121	120	120
164	154	148	144	141	139	137	136	136
290	272	262	255	249	245	242	240	240
145	136	131	128	124	122	121	120	120
192	180	173	168	165	162	160	158	158
342	321	308	300	293	289	285	282	282
256	240	230	224	219	216	213	211	211
195	183	175	171	167	164	162	161	161
192	180	173	168	165	162	160	158	158
134	126	120	117	115	113	111	111	111
192	180	173	168	165	162	160	158	158
270	253	243	236	231	227	225	222	222
145	136	130	125	124	122	120	119	119
270	253	243	236	231	227	225	222	222
145	136	130	125	124	122	120	119	119
146	137	130	126	125	123	120	120	120
356	334	320	312	305	301	297	294	294
262	245	237	230	224	221	219	216	216
214	201	193	188	184	181	179	177	177
222	208	200	194	190	187	185	183	183
125	117	113	110	107	105	105	103	103
222	208	200	194	190	187	185	183	183
146	137	130	126	125	123	120	120	120
365	342	328	319	313	308	304	301	301
279	262	251	245	239	236	232	230	230
145	136	131	128	124	123	121	120	120
307	288	276	269	263	259	256	253	253
145	136	131	128	124	123	121	120	120
279	262	251	245	239	236	232	230	230
354	332	319	311	303	299	295	292	292
382	358	344	336	327	322	319	315	315
150	141	135	132	129	127	125	124	124
194	181	174	169	166	163	161	160	160
213	200	192	186	183	180	177	176	176
136	127	122	119	117	115	113	112	112
192	180	173	168	165	162	160	158	158
147	138	133	128	126	124	123	121	121

==> numerical/data/tv_maxsum.dat <==
d1 d2 d3 d4 d5 d6 d7 d8 d9
146	139	131	129	126	125	124	122	122
210	199	188	185	181	179	177	175	174
192	180	173	168	165	162	160	158	158
370	345	333	323	316	311	307	304	305
345	323	309	300	294	290	287	282	283
192	180	173	168	165	162	160	158	158
457	428	410	398	390	384	380	374	375
192	180	173	168	165	162	160	158	158
256	240	230	224	219	216	213	211	211
192	180	173	168	165	162	160	158	158
192	180	173	168	165	162	160	158	158
384	360	346	336	329	324	320	317	317
192	180	173	168	165	162	160	158	158
192	180	173	168	165	162	160	158	158
384	360	346	336	329	324	320	317	317
256	240	230	224	219	216	213	211	211
256	240	230	224	219	216	213	211	211
192	180	173	168	165	162	160	158	158
185	172	166	160	157	154	152	150	151
192	180	173	168	165	162	160	158	158
205	193	185	180	177	174	172	172	171
180	170	165	161	158	155	152	153	152
205	193	185	180	177	174	172	172	171
180	170	165	161	158	155	152	153	152
76	71	69	66	65	64	63	62	62
384	360	346	336	329	324	320	317	317
288	270	259	252	247	243	240	238	238
288	270	259	252	247	243	240	238	238
268	251	242	234	229	226	223	220	221
24	23	20	20	20	19	19	19	19
268	251	242	234	229	226	223	220	221
76	71	69	66	65	64	63	62	62
384	360	346	336	329	324	320	317	317
377	352	339	328	321	316	312	309	309
192	180	173	168	165	162	160	158	158
356	334	320	312	306	301	297	295	294
192	180	173	168	165	162	160	158	158
377	352	339	328	321	316	312	309	309
489	457	440	426	417	411	406	401	402
468	439	421	410	402	395	391	387	387
192	180	173	168	165	162	160	158	158
192	180	173	168	165	162	160	158	158
192	180	173	168	165	162	160	158	158
112	105	101	98	96	95	93	92	92
192	180	173	168	165	162	160	158	158
146	139	131	129	126	125	124	122	122
